Search for hidden-photon cold dark matter using a K-band cryogenic receiver

We search for hidden-photon cold dark matter (HP-CDM) using a spectroscopic system in a K-band frequency range. Our system comprises a planar metal plate and cryogenic receiver. This is the first time a cryogenic receiver has been used in the search for HP-CDM. Such use helps reduce thermal noise. We recorded data for 9.3 hours using an effective aperture area of 14.8 cm$^2$. No signal was found in the data. We set upper limits for the parameter of mixing between the photon and HP-CDM in the mass range from 115.79 to 115.85 $\mu$eV, $\chi < 1.8$-$4.3 \times 10^{-10}$, at a 95% confidence level. This is the most stringent upper limit obtained to date in the considered mass range.

==> result_raw.txt <==
# hidden photon mass[ueV],   mixing parameter
115.790680  2.576e-10
115.790700  2.565e-10
115.790721  2.556e-10
115.790742  2.563e-10
115.790762  2.564e-10
115.790783  2.575e-10
115.790804  2.584e-10
115.790824  2.587e-10
115.790845  2.562e-10
115.790866  2.558e-10
115.790886  2.585e-10
115.790907  2.576e-10
115.790928  2.564e-10
115.790948  2.608e-10
115.790969  2.655e-10
115.790990  2.655e-10
115.791010  2.594e-10
115.791031  2.588e-10
115.791052  2.587e-10
115.791072  2.637e-10
115.791093  2.619e-10
115.791114  2.617e-10
115.791134  2.607e-10
115.791155  2.606e-10
115.791176  2.602e-10
115.791197  2.708e-10
115.791217  3.144e-10
115.791238  3.065e-10
115.791259  3.038e-10
115.791279  2.959e-10
115.791300  2.829e-10
115.791321  2.994e-10
115.791341  2.836e-10
115.791362  3.130e-10
115.791383  3.419e-10
115.791403  3.731e-10
115.791424  3.589e-10
115.791445  3.080e-10
115.791465  2.789e-10
115.791486  2.588e-10
115.791507  2.577e-10
115.791527  2.596e-10
115.791548  2.609e-10
115.791569  2.592e-10
115.791589  2.584e-10
115.791610  2.574e-10
115.791631  2.804e-10
115.791651  2.555e-10
115.791672  2.560e-10
115.791693  2.571e-10
115.791713  2.578e-10
115.791734  2.874e-10
115.791755  3.267e-10
115.791776  3.688e-10
115.791796  3.551e-10
115.791817  3.768e-10
115.791838  3.331e-10
115.791858  3.173e-10
115.791879  2.543e-10
115.791900  2.542e-10
115.791920  2.539e-10
115.791941  2.515e-10
115.791962  2.505e-10
115.791982  2.481e-10
115.792003  2.476e-10
115.792024  2.483e-10
115.792044  2.463e-10
115.792065  2.462e-10
115.792086  2.576e-10
115.792106  2.487e-10
115.792127  2.730e-10
115.792148  3.099e-10
115.792168  3.121e-10
115.792189  3.345e-10
115.792210  3.325e-10
115.792230  3.268e-10
115.792251  2.811e-10
115.792272  2.481e-10
115.792292  2.769e-10
115.792313  2.752e-10
115.792334  2.484e-10
115.792355  2.554e-10
115.792375  2.655e-10
115.792396  2.746e-10
115.792417  2.733e-10
115.792437  2.495e-10
115.792458  2.499e-10
115.792479  2.502e-10
115.792499  2.506e-10
115.792520  2.499e-10
115.792541  2.491e-10
115.792561  2.491e-10
115.792582  2.530e-10
115.792603  2.824e-10
115.792623  3.063e-10
115.792644  2.812e-10
115.792665  2.874e-10
115.792685  3.065e-10
115.792706  3.091e-10
115.792727  2.798e-10
115.792747  3.130e-10
115.792768  3.419e-10
115.792789  3.694e-10
115.792809  3.682e-10
115.792830  3.303e-10
115.792851  2.620e-10
115.792871  2.520e-10
115.792892  2.855e-10
115.792913  2.968e-10
115.792933  3.145e-10
115.792954  2.864e-10
115.792975  2.582e-10
115.792996  2.578e-10
115.793016  2.570e-10
115.793037  2.564e-10
115.793058  2.569e-10
115.793078  2.560e-10
115.793099  2.764e-10
115.793120  3.049e-10
115.793140  2.821e-10
115.793161  2.914e-10
115.793182  2.999e-10
115.793202  2.789e-10
115.793223  2.541e-10
115.793244  2.692e-10
115.793264  2.552e-10
115.793285  2.762e-10
115.793306  2.807e-10
115.793326  2.694e-10
115.793347  2.579e-10
115.793368  2.585e-10
115.793388  2.582e-10
115.793409  2.564e-10
115.793430  2.555e-10
115.793450  2.551e-10
115.793471  2.557e-10
115.793492  2.560e-10
115.793512  2.570e-10
115.793533  2.575e-10
115.793554  2.748e-10
115.793575  3.144e-10
115.793595  3.626e-10
115.793616  3.573e-10
115.793637  3.864e-10
115.793657  3.877e-10
115.793678  3.192e-10
115.793699  2.650e-10
115.793719  2.572e-10
115.793740  2.572e-10
115.793761  2.564e-10
115.793781  2.552e-10
115.793802  2.547e-10
115.793823  2.542e-10
115.793843  2.552e-10
115.793864  2.558e-10
115.793885  2.837e-10
115.793905  2.910e-10
115.793926  3.171e-10
115.793947  3.587e-10
115.793967  3.355e-10
115.793988  2.768e-10
115.794009  2.609e-10
115.794029  2.601e-10
115.794050  2.612e-10
115.794071  2.597e-10
115.794091  2.600e-10
115.794112  2.575e-10
115.794133  2.728e-10
115.794154  3.163e-10
115.794174  3.274e-10
115.794195  3.063e-10
115.794216  2.957e-10
115.794236  3.008e-10
115.794257  2.574e-10
115.794278  2.561e-10
115.794298  2.542e-10
115.794319  2.538e-10
115.794340  2.560e-10
115.794360  2.566e-10
115.794381  2.559e-10
115.794402  2.566e-10
115.794422  2.645e-10
115.794443  2.567e-10
115.794464  2.574e-10
115.794484  2.564e-10
115.794505  2.998e-10
115.794526  3.481e-10
115.794546  3.717e-10
115.794567  3.754e-10
115.794588  3.527e-10
115.794608  3.371e-10
115.794629  3.139e-10
115.794650  2.782e-10
115.794670  2.543e-10
115.794691  2.532e-10
115.794712  2.632e-10
115.794733  2.560e-10
115.794753  2.559e-10
115.794774  2.551e-10
115.794795  2.551e-10
115.794815  2.557e-10
115.794836  2.722e-10
115.794857  2.554e-10
115.794877  2.630e-10
115.794898  2.685e-10
115.794919  2.697e-10
115.794939  2.528e-10
115.794960  2.606e-10
115.794981  2.547e-10
115.795001  2.508e-10
115.795022  2.494e-10
115.795043  2.487e-10
115.795063  2.518e-10
115.795084  2.744e-10
115.795105  2.767e-10
115.795125  2.812e-10
115.795146  2.902e-10
115.795167  2.987e-10
115.795187  2.847e-10
115.795208  2.642e-10
115.795229  2.690e-10
115.795249  2.514e-10
115.795270  2.955e-10
115.795291  3.373e-10
115.795312  2.705e-10
115.795332  2.466e-10
115.795353  2.461e-10
115.795374  2.457e-10
115.795394  2.523e-10
115.795415  2.479e-10
115.795436  2.869e-10
115.795456  3.101e-10
115.795477  2.473e-10
115.795498  2.467e-10
115.795518  2.454e-10
115.795539  2.459e-10
115.795560  2.550e-10
115.795580  2.538e-10
115.795601  2.747e-10
115.795622  2.784e-10
115.795642  2.597e-10
115.795663  2.479e-10
115.795684  2.445e-10
115.795704  2.448e-10
115.795725  2.440e-10
115.795746  2.437e-10
115.795766  2.435e-10
115.795787  2.453e-10
115.795808  2.457e-10
115.795828  2.562e-10
115.795849  2.982e-10
115.795870  2.728e-10
115.795890  2.563e-10
115.795911  2.468e-10
115.795932  2.435e-10
115.795953  2.421e-10
115.795973  2.640e-10
115.795994  3.206e-10
115.796015  3.242e-10
115.796035  3.112e-10
115.796056  3.161e-10
115.796077  3.163e-10
115.796097  2.762e-10
115.796118  2.530e-10
115.796139  2.522e-10
115.796159  2.407e-10
115.796180  2.477e-10
115.796201  2.438e-10
115.796221  2.500e-10
115.796242  2.430e-10
115.796263  2.433e-10
115.796283  2.437e-10
115.796304  2.639e-10
115.796325  2.753e-10
115.796345  2.820e-10
115.796366  2.932e-10
115.796387  2.840e-10
115.796407  2.538e-10
115.796428  2.444e-10
115.796449  2.437e-10
115.796469  2.416e-10
115.796490  2.416e-10
115.796511  2.412e-10
115.796532  2.396e-10
115.796552  2.628e-10
115.796573  2.784e-10
115.796594  2.755e-10
115.796614  2.725e-10
115.796635  2.653e-10
115.796656  2.597e-10
115.796676  2.719e-10
115.796697  2.506e-10
115.796718  2.491e-10
115.796738  2.489e-10
115.796759  2.471e-10
115.796780  2.468e-10
115.796800  2.466e-10
115.796821  2.490e-10
115.796842  2.510e-10
115.796862  2.491e-10
115.796883  2.489e-10
115.796904  2.484e-10
115.796924  2.505e-10
115.796945  2.933e-10
115.796966  2.596e-10
115.796986  2.606e-10
115.797007  2.497e-10
115.797028  2.495e-10
115.797048  2.493e-10
115.797069  2.484e-10
115.797090  2.479e-10
115.797111  2.507e-10
115.797131  2.510e-10
115.797152  2.756e-10
115.797173  3.097e-10
115.797193  3.340e-10
115.797214  3.504e-10
115.797235  3.489e-10
115.797255  3.493e-10
115.797276  3.568e-10
115.797297  3.711e-10
115.797317  3.582e-10
115.797338  3.430e-10
115.797359  3.194e-10
115.797379  3.222e-10
115.797400  3.050e-10
115.797421  3.170e-10
115.797441  3.299e-10
115.797462  2.892e-10
115.797483  2.494e-10
115.797503  2.501e-10
115.797524  2.503e-10
115.797545  2.516e-10
115.797565  2.527e-10
115.797586  2.534e-10
115.797607  2.509e-10
115.797627  2.523e-10
115.797648  2.519e-10
115.797669  2.523e-10
115.797690  2.512e-10
115.797710  2.500e-10
115.797731  3.209e-10
115.797752  3.341e-10
115.797772  3.169e-10
115.797793  2.869e-10
115.797814  2.592e-10
115.797834  2.577e-10
115.797855  2.465e-10
115.797876  2.483e-10
115.797896  2.494e-10
115.797917  2.463e-10
115.797938  2.445e-10
115.797958  2.444e-10
115.797979  2.440e-10
115.798000  2.454e-10
115.798020  2.470e-10
115.798041  2.464e-10
115.798062  2.995e-10
115.798082  3.211e-10
115.798103  3.313e-10
115.798124  3.235e-10
115.798144  3.256e-10
115.798165  3.008e-10
115.798186  3.021e-10
115.798206  3.214e-10
115.798227  3.562e-10
115.798248  3.726e-10
115.798269  3.756e-10
115.798289  3.679e-10
115.798310  3.251e-10
115.798331  2.784e-10
115.798351  2.543e-10
115.798372  2.552e-10
115.798393  2.567e-10
115.798413  2.560e-10
115.798434  2.566e-10
115.798455  2.563e-10
115.798475  2.559e-10
115.798496  2.566e-10
115.798517  2.575e-10
115.798537  2.568e-10
115.798558  2.558e-10
115.798579  2.544e-10
115.798599  2.542e-10
115.798620  2.879e-10
115.798641  3.283e-10
115.798661  3.286e-10
115.798682  3.241e-10
115.798703  3.195e-10
115.798723  3.226e-10
115.798744  3.003e-10
115.798765  2.510e-10
115.798785  2.614e-10
115.798806  2.528e-10
115.798827  2.537e-10
115.798847  2.759e-10
115.798868  2.841e-10
115.798889  2.806e-10
115.798910  2.740e-10
115.798930  2.525e-10
115.798951  2.607e-10
115.798972  2.153e-10
115.798992  2.140e-10
115.799013  2.140e-10
115.799034  2.129e-10
115.799054  2.127e-10
115.799075  2.136e-10
115.799096  2.139e-10
115.799116  2.136e-10
115.799137  2.147e-10
115.799158  2.162e-10
115.799178  2.344e-10
115.799199  2.562e-10
115.799220  2.948e-10
115.799240  3.024e-10
115.799261  2.993e-10
115.799282  2.853e-10
115.799302  2.969e-10
115.799323  2.702e-10
115.799344  2.707e-10
115.799364  2.481e-10
115.799385  2.132e-10
115.799406  2.128e-10
115.799426  2.126e-10
115.799447  2.122e-10
115.799468  2.117e-10
115.799489  2.114e-10
115.799509  2.102e-10
115.799530  2.100e-10
115.799551  2.433e-10
115.799571  2.558e-10
115.799592  2.610e-10
115.799613  2.381e-10
115.799633  2.129e-10
115.799654  2.132e-10
115.799675  2.134e-10
115.799695  2.131e-10
115.799716  2.129e-10
115.799737  2.133e-10
115.799757  2.128e-10
115.799778  2.119e-10
115.799799  2.117e-10
115.799819  2.292e-10
115.799840  2.561e-10
115.799861  2.319e-10
115.799881  2.365e-10
115.799902  2.462e-10
115.799923  2.713e-10
115.799943  3.057e-10
115.799964  2.743e-10
115.799985  2.559e-10
115.800005  2.281e-10
115.800026  2.121e-10
115.800047  2.121e-10
115.800068  2.118e-10
115.800088  2.107e-10
115.800109  2.107e-10
115.800130  2.108e-10
115.800150  2.099e-10
115.800171  2.081e-10
115.800192  2.093e-10
115.800212  2.088e-10
115.800233  2.150e-10
115.800254  2.165e-10
115.800274  2.385e-10
115.800295  2.793e-10
115.800316  3.184e-10
115.800336  3.139e-10
115.800357  3.200e-10
115.800378  3.267e-10
115.800398  2.912e-10
115.800419  2.746e-10
115.800440  2.529e-10
115.800460  2.495e-10
115.800481  2.409e-10
115.800502  2.522e-10
115.800522  2.479e-10
115.800543  2.130e-10
115.800564  2.133e-10
115.800584  2.132e-10
115.800605  2.136e-10
115.800626  2.130e-10
115.800647  2.125e-10
115.800667  2.127e-10
115.800688  2.127e-10
115.800709  2.116e-10
115.800729  2.116e-10
115.800750  2.125e-10
115.800771  2.138e-10
115.800791  2.280e-10
115.800812  2.413e-10
115.800833  2.142e-10
115.800853  2.137e-10
115.800874  2.143e-10
115.800895  2.137e-10
115.800915  2.123e-10
115.800936  2.113e-10
115.800957  2.111e-10
115.800977  2.107e-10
115.800998  2.110e-10
115.801019  2.176e-10
115.801039  2.115e-10
115.801060  2.112e-10
115.801081  2.113e-10
115.801101  2.116e-10
115.801122  2.512e-10
115.801143  2.687e-10
115.801163  2.941e-10
115.801184  2.937e-10
115.801205  2.653e-10
115.801226  2.436e-10
115.801246  2.089e-10
115.801267  2.084e-10
115.801288  2.094e-10
115.801308  2.080e-10
115.801329  2.083e-10
115.801350  2.079e-10
115.801370  2.074e-10
115.801391  2.081e-10
115.801412  2.081e-10
115.801432  2.076e-10
115.801453  2.419e-10
115.801474  2.791e-10
115.801494  3.033e-10
115.801515  3.063e-10
115.801536  3.029e-10
115.801556  3.356e-10
115.801577  3.082e-10
115.801598  2.894e-10
115.801618  2.835e-10
115.801639  2.859e-10
115.801660  2.820e-10
115.801680  2.382e-10
115.801701  2.041e-10
115.801722  2.053e-10
115.801742  2.031e-10
115.801763  2.034e-10
115.801784  2.032e-10
115.801805  2.030e-10
115.801825  2.035e-10
115.801846  2.041e-10
115.801867  2.040e-10
115.801887  2.052e-10
115.801908  2.055e-10
115.801929  2.050e-10
115.801949  2.050e-10
115.801970  2.044e-10
115.801991  2.039e-10
115.802011  2.225e-10
115.802032  2.117e-10
115.802053  2.043e-10
115.802073  2.043e-10
115.802094  2.235e-10
115.802115  2.055e-10
115.802135  2.060e-10
115.802156  2.058e-10
115.802177  2.272e-10
115.802197  2.063e-10
115.802218  2.082e-10
115.802239  2.082e-10
115.802259  2.081e-10
115.802280  2.084e-10
115.802301  2.450e-10
115.802321  2.222e-10
115.802342  2.113e-10
115.802363  2.246e-10
115.802383  2.482e-10
115.802404  2.336e-10
115.802425  2.112e-10
115.802446  2.111e-10
115.802466  2.116e-10
115.802487  2.129e-10
115.802508  2.131e-10
115.802528  2.133e-10
115.802549  2.128e-10
115.802570  2.230e-10
115.802590  2.754e-10
115.802611  2.630e-10
115.802632  2.246e-10
115.802652  2.237e-10
115.802673  2.378e-10
115.802694  2.569e-10
115.802714  2.671e-10
115.802735  2.653e-10
115.802756  2.767e-10
115.802776  2.677e-10
115.802797  2.906e-10
115.802818  2.684e-10
115.802838  2.450e-10
115.802859  2.812e-10
115.802880  3.255e-10
115.802900  3.000e-10
115.802921  2.532e-10
115.802942  2.162e-10
115.802962  2.158e-10
115.802983  2.154e-10
115.803004  2.152e-10
115.803025  2.147e-10
115.803045  2.152e-10
115.803066  2.157e-10
115.803087  2.160e-10
115.803107  2.161e-10
115.803128  2.157e-10
115.803149  2.165e-10
115.803169  2.556e-10
115.803190  2.655e-10
115.803211  2.498e-10
115.803231  2.404e-10
115.803252  2.368e-10
115.803273  2.274e-10
115.803293  2.159e-10
115.803314  2.148e-10
115.803335  2.145e-10
115.803355  2.146e-10
115.803376  2.145e-10
115.803397  2.138e-10
115.803417  2.426e-10
115.803438  2.525e-10
115.803459  2.576e-10
115.803479  2.131e-10
115.803500  2.131e-10
115.803521  2.164e-10
115.803541  2.153e-10
115.803562  2.619e-10
115.803583  2.812e-10
115.803604  2.712e-10
115.803624  2.733e-10
115.803645  2.505e-10
115.803666  2.128e-10
115.803686  2.123e-10
115.803707  2.124e-10
115.803728  2.131e-10
115.803748  2.121e-10
115.803769  2.121e-10
115.803790  2.463e-10
115.803810  2.119e-10
115.803831  2.115e-10
115.803852  2.121e-10
115.803872  2.461e-10
115.803893  2.954e-10
115.803914  3.044e-10
115.803934  2.950e-10
115.803955  2.559e-10
115.803976  2.132e-10
115.803996  2.141e-10
115.804017  2.155e-10
115.804038  2.150e-10
115.804058  2.144e-10
115.804079  2.135e-10
115.804100  2.146e-10
115.804120  2.146e-10
115.804141  2.144e-10
115.804162  2.136e-10
115.804183  2.152e-10
115.804203  2.141e-10
115.804224  2.156e-10
115.804245  2.279e-10
115.804265  2.363e-10
115.804286  2.722e-10
115.804307  2.385e-10
115.804327  2.151e-10
115.804348  2.152e-10
115.804369  2.161e-10
115.804389  2.158e-10
115.804410  2.160e-10
115.804431  2.157e-10
115.804451  2.164e-10
115.804472  2.174e-10
115.804493  2.177e-10
115.804513  2.328e-10
115.804534  2.250e-10
115.804555  2.242e-10
115.804575  2.615e-10
115.804596  2.810e-10
115.804617  3.034e-10
115.804637  3.280e-10
115.804658  3.390e-10
115.804679  3.236e-10
115.804699  2.905e-10
115.804720  2.533e-10
115.804741  2.446e-10
115.804762  2.384e-10
115.804782  2.329e-10
115.804803  2.202e-10
115.804824  2.200e-10
115.804844  2.198e-10
115.804865  2.200e-10
115.804886  2.200e-10
115.804906  2.194e-10
115.804927  2.202e-10
115.804948  2.204e-10
115.804968  2.187e-10
115.804989  2.182e-10
115.805010  2.181e-10
115.805030  2.174e-10
115.805051  2.464e-10
115.805072  2.559e-10
115.805092  2.164e-10
115.805113  2.164e-10
115.805134  2.162e-10
115.805154  2.157e-10
115.805175  2.168e-10
115.805196  2.395e-10
115.805216  2.713e-10
115.805237  2.940e-10
115.805258  3.261e-10
115.805278  3.160e-10
115.805299  2.842e-10
115.805320  3.248e-10
115.805340  3.658e-10
115.805361  3.835e-10
115.805382  3.769e-10
115.805403  3.288e-10
115.805423  2.654e-10
115.805444  2.159e-10
115.805465  2.164e-10
115.805485  2.165e-10
115.805506  2.160e-10
115.805527  2.170e-10
115.805547  2.162e-10
115.805568  2.139e-10
115.805589  2.135e-10
115.805609  2.130e-10
115.805630  2.129e-10
115.805651  2.117e-10
115.805671  2.115e-10
115.805692  2.108e-10
115.805713  2.117e-10
115.805733  2.304e-10
115.805754  2.578e-10
115.805775  2.505e-10
115.805795  2.394e-10
115.805816  2.190e-10
115.805837  2.381e-10
115.805857  2.516e-10
115.805878  2.271e-10
115.805899  2.095e-10
115.805919  2.088e-10
115.805940  2.441e-10
115.805961  2.862e-10
115.805982  2.451e-10
115.806002  2.241e-10
115.806023  2.122e-10
115.806044  2.102e-10
115.806064  2.178e-10
115.806085  2.108e-10
115.806106  2.114e-10
115.806126  2.122e-10
115.806147  2.123e-10
115.806168  2.121e-10
115.806188  2.193e-10
115.806209  2.108e-10
115.806230  2.107e-10
115.806250  2.455e-10
115.806271  2.597e-10
115.806292  2.475e-10
115.806312  2.113e-10
115.806333  2.115e-10
115.806354  2.114e-10
115.806374  2.111e-10
115.806395  2.121e-10
115.806416  2.126e-10
115.806436  2.132e-10
115.806457  2.136e-10
115.806478  2.121e-10
115.806498  2.109e-10
115.806519  2.105e-10
115.806540  2.614e-10
115.806561  3.095e-10
115.806581  3.105e-10
115.806602  2.913e-10
115.806623  3.175e-10
115.806643  3.021e-10
115.806664  2.679e-10
115.806685  2.137e-10
115.806705  2.136e-10
115.806726  2.254e-10
115.806747  2.347e-10
115.806767  2.352e-10
115.806788  2.340e-10
115.806809  2.212e-10
115.806829  2.102e-10
115.806850  2.100e-10
115.806871  2.103e-10
115.806891  2.097e-10
115.806912  2.097e-10
115.806933  2.091e-10
115.806953  2.091e-10
115.806974  2.108e-10
115.806995  2.114e-10
115.807015  2.119e-10
115.807036  2.250e-10
115.807057  2.366e-10
115.807077  2.771e-10
115.807098  2.946e-10
115.807119  2.700e-10
115.807140  2.711e-10
115.807160  2.822e-10
115.807181  2.225e-10
115.807202  2.124e-10
115.807222  1.911e-10
115.807243  1.902e-10
115.807264  1.893e-10
115.807284  1.883e-10
115.807305  1.889e-10
115.807326  1.891e-10
115.807346  1.897e-10
115.807367  1.903e-10
115.807388  1.909e-10
115.807408  1.907e-10
115.807429  1.900e-10
115.807450  1.909e-10
115.807470  1.910e-10
115.807491  1.971e-10
115.807512  1.917e-10
115.807532  1.918e-10
115.807553  1.922e-10
115.807574  1.917e-10
115.807594  1.917e-10
115.807615  1.914e-10
115.807636  1.949e-10
115.807656  2.125e-10
115.807677  2.153e-10
115.807698  1.966e-10
115.807719  1.911e-10
115.807739  2.172e-10
115.807760  2.645e-10
115.807781  2.643e-10
115.807801  2.543e-10
115.807822  2.443e-10
115.807843  2.342e-10
115.807863  2.289e-10
115.807884  2.225e-10
115.807905  2.155e-10
115.807925  1.924e-10
115.807946  1.933e-10
115.807967  2.206e-10
115.807987  2.383e-10
115.808008  2.331e-10
115.808029  1.959e-10
115.808049  1.927e-10
115.808070  2.053e-10
115.808091  2.277e-10
115.808111  2.124e-10
115.808132  1.919e-10
115.808153  1.919e-10
115.808173  1.914e-10
115.808194  1.917e-10
115.808215  1.914e-10
115.808235  2.114e-10
115.808256  1.974e-10
115.808277  2.233e-10
115.808298  2.503e-10
115.808318  2.311e-10
115.808339  1.916e-10
115.808360  1.991e-10
115.808380  2.261e-10
115.808401  2.179e-10
115.808422  1.920e-10
115.808442  1.914e-10
115.808463  1.914e-10
115.808484  2.169e-10
115.808504  2.248e-10
115.808525  2.217e-10
115.808546  2.102e-10
115.808566  2.069e-10
115.808587  2.124e-10
115.808608  2.083e-10
115.808628  2.092e-10
115.808649  1.956e-10
115.808670  1.958e-10
115.808690  1.960e-10
115.808711  2.058e-10
115.808732  2.001e-10
115.808752  1.948e-10
115.808773  1.951e-10
115.808794  1.954e-10
115.808814  1.958e-10
115.808835  1.957e-10
115.808856  1.958e-10
115.808876  1.967e-10
115.808897  1.962e-10
115.808918  1.971e-10
115.808939  1.969e-10
115.808959  1.964e-10
115.808980  1.961e-10
115.809001  1.952e-10
115.809021  1.944e-10
115.809042  1.946e-10
115.809063  1.989e-10
115.809083  1.997e-10
115.809104  2.136e-10
115.809125  2.231e-10
115.809145  2.384e-10
115.809166  2.600e-10
115.809187  2.863e-10
115.809207  2.833e-10
115.809228  2.822e-10
115.809249  2.480e-10
115.809269  2.444e-10
115.809290  2.723e-10
115.809311  2.933e-10
115.809331  2.885e-10
115.809352  2.851e-10
115.809373  2.643e-10
115.809393  2.370e-10
115.809414  2.136e-10
115.809435  1.933e-10
115.809455  1.940e-10
115.809476  1.943e-10
115.809497  1.941e-10
115.809518  1.931e-10
115.809538  1.928e-10
115.809559  1.929e-10
115.809580  1.939e-10
115.809600  1.931e-10
115.809621  1.938e-10
115.809642  1.946e-10
115.809662  1.933e-10
115.809683  1.935e-10
115.809704  2.076e-10
115.809724  2.318e-10
115.809745  2.553e-10
115.809766  2.577e-10
115.809786  2.422e-10
115.809807  2.506e-10
115.809828  2.462e-10
115.809848  2.102e-10
115.809869  2.043e-10
115.809890  1.949e-10
115.809910  1.928e-10
115.809931  1.920e-10
115.809952  1.918e-10
115.809972  1.919e-10
115.809993  1.925e-10
115.810014  1.933e-10
115.810034  1.934e-10
115.810055  1.928e-10
115.810076  1.926e-10
115.810097  1.923e-10
115.810117  1.911e-10
115.810138  1.914e-10
115.810159  1.917e-10
115.810179  1.922e-10
115.810200  1.927e-10
115.810221  1.919e-10
115.810241  1.926e-10
115.810262  2.149e-10
115.810283  2.299e-10
115.810303  2.607e-10
115.810324  3.057e-10
115.810345  3.193e-10
115.810365  2.818e-10
115.810386  2.380e-10
115.810407  2.264e-10
115.810427  2.130e-10
115.810448  2.128e-10
115.810469  2.122e-10
115.810489  2.123e-10
115.810510  2.123e-10
115.810531  2.126e-10
115.810551  2.274e-10
115.810572  2.177e-10
115.810593  2.143e-10
115.810613  2.320e-10
115.810634  2.621e-10
115.810655  2.788e-10
115.810676  2.771e-10
115.810696  2.840e-10
115.810717  3.142e-10
115.810738  2.797e-10
115.810758  2.603e-10
115.810779  2.273e-10
115.810800  2.126e-10
115.810820  2.124e-10
115.810841  2.146e-10
115.810862  2.135e-10
115.810882  2.133e-10
115.810903  2.147e-10
115.810924  2.297e-10
115.810944  2.232e-10
115.810965  2.144e-10
115.810986  2.144e-10
115.811006  2.142e-10
115.811027  2.144e-10
115.811048  2.149e-10
115.811068  2.582e-10
115.811089  2.777e-10
115.811110  2.679e-10
115.811130  2.575e-10
115.811151  2.570e-10
115.811172  2.618e-10
115.811192  2.619e-10
115.811213  2.527e-10
115.811234  2.717e-10
115.811255  2.438e-10
115.811275  2.469e-10
115.811296  2.623e-10
115.811317  2.141e-10
115.811337  2.142e-10
115.811358  2.145e-10
115.811379  1.931e-10
115.811399  1.938e-10
115.811420  1.939e-10
115.811441  1.946e-10
115.811461  1.945e-10
115.811482  1.939e-10
115.811503  1.928e-10
115.811523  1.923e-10
115.811544  1.928e-10
115.811565  1.927e-10
115.811585  1.938e-10
115.811606  1.937e-10
115.811627  1.934e-10
115.811647  1.930e-10
115.811668  1.932e-10
115.811689  1.933e-10
115.811709  1.934e-10
115.811730  1.932e-10
115.811751  1.929e-10
115.811771  1.963e-10
115.811792  1.973e-10
115.811813  2.048e-10
115.811833  1.969e-10
115.811854  1.997e-10
115.811875  1.913e-10
115.811896  1.919e-10
115.811916  1.932e-10
115.811937  1.941e-10
115.811958  2.191e-10
115.811978  2.315e-10
115.811999  2.206e-10
115.812020  2.233e-10
115.812040  2.144e-10
115.812061  2.424e-10
115.812082  2.764e-10
115.812102  2.938e-10
115.812123  2.964e-10
115.812144  2.634e-10
115.812164  2.192e-10
115.812185  2.020e-10
115.812206  1.933e-10
115.812226  1.926e-10
115.812247  2.058e-10
115.812268  2.079e-10
115.812288  2.176e-10
115.812309  1.913e-10
115.812330  1.913e-10
115.812350  1.908e-10
115.812371  1.896e-10
115.812392  1.887e-10
115.812412  1.883e-10
115.812433  1.882e-10
115.812454  2.211e-10
115.812475  2.271e-10
115.812495  2.632e-10
115.812516  2.831e-10
115.812537  2.926e-10
115.812557  2.860e-10
115.812578  2.762e-10
115.812599  2.664e-10
115.812619  2.481e-10
115.812640  2.652e-10
115.812661  2.279e-10
115.812681  1.909e-10
115.812702  1.909e-10
115.812723  1.912e-10
115.812743  1.916e-10
115.812764  1.909e-10
115.812785  1.908e-10
115.812805  1.909e-10
115.812826  1.907e-10
115.812847  1.900e-10
115.812867  1.903e-10
115.812888  1.892e-10
115.812909  1.896e-10
115.812929  2.048e-10
115.812950  2.087e-10
115.812971  1.896e-10
115.812991  1.889e-10
115.813012  1.887e-10
115.813033  1.889e-10
115.813054  1.890e-10
115.813074  1.888e-10
115.813095  1.888e-10
115.813116  1.917e-10
115.813136  2.328e-10
115.813157  2.048e-10
115.813178  2.022e-10
115.813198  1.884e-10
115.813219  1.887e-10
115.813240  1.884e-10
115.813260  1.916e-10
115.813281  1.901e-10
115.813302  1.923e-10
115.813322  2.168e-10
115.813343  2.027e-10
115.813364  2.218e-10
115.813384  2.120e-10
115.813405  2.642e-10
115.813426  2.440e-10
115.813446  2.434e-10
115.813467  2.424e-10
115.813488  2.480e-10
115.813508  2.531e-10
115.813529  2.376e-10
115.813550  2.284e-10
115.813570  1.918e-10
115.813591  1.921e-10
115.813612  1.912e-10
115.813633  1.897e-10
115.813653  1.893e-10
115.813674  1.890e-10
115.813695  1.895e-10
115.813715  1.897e-10
115.813736  1.902e-10
115.813757  2.234e-10
115.813777  2.378e-10
115.813798  2.119e-10
115.813819  2.382e-10
115.813839  2.647e-10
115.813860  2.640e-10
115.813881  2.336e-10
115.813901  2.127e-10
115.813922  2.049e-10
115.813943  2.156e-10
115.813963  2.091e-10
115.813984  2.231e-10
115.814005  2.186e-10
115.814025  1.910e-10
115.814046  1.890e-10
115.814067  1.898e-10
115.814087  1.894e-10
115.814108  1.893e-10
115.814129  1.886e-10
115.814149  1.887e-10
115.814170  1.888e-10
115.814191  1.880e-10
115.814212  1.883e-10
115.814232  1.981e-10
115.814253  1.940e-10
115.814274  2.152e-10
115.814294  2.493e-10
115.814315  2.825e-10
115.814336  2.914e-10
115.814356  2.728e-10
115.814377  2.420e-10
115.814398  2.192e-10
115.814418  2.187e-10
115.814439  2.080e-10
115.814460  2.090e-10
115.814480  1.886e-10
115.814501  1.880e-10
115.814522  1.870e-10
115.814542  1.875e-10
115.814563  1.871e-10
115.814584  1.861e-10
115.814604  1.867e-10
115.814625  1.942e-10
115.814646  1.880e-10
115.814666  1.876e-10
115.814687  1.877e-10
115.814708  1.879e-10
115.814728  1.876e-10
115.814749  1.873e-10
115.814770  1.878e-10
115.814790  1.874e-10
115.814811  1.876e-10
115.814832  1.870e-10
115.814853  1.867e-10
115.814873  1.866e-10
115.814894  1.860e-10
115.814915  1.862e-10
115.814935  2.152e-10
115.814956  2.471e-10
115.814977  2.636e-10
115.814997  2.706e-10
115.815018  2.877e-10
115.815039  2.802e-10
115.815059  2.583e-10
115.815080  2.604e-10
115.815101  2.605e-10
115.815121  2.549e-10
115.815142  2.160e-10
115.815163  1.865e-10
115.815183  1.854e-10
115.815204  1.850e-10
115.815225  1.846e-10
115.815245  1.848e-10
115.815266  1.850e-10
115.815287  1.857e-10
115.815307  1.861e-10
115.815328  1.863e-10
115.815349  1.869e-10
115.815369  1.872e-10
115.815390  1.867e-10
115.815411  1.868e-10
115.815432  1.868e-10
115.815452  2.240e-10
115.815473  2.484e-10
115.815494  2.038e-10
115.815514  1.874e-10
115.815535  2.068e-10
115.815556  2.180e-10
115.815576  2.098e-10
115.815597  1.918e-10
115.815618  1.906e-10
115.815638  1.896e-10
115.815659  1.926e-10
115.815680  1.896e-10
115.815700  1.895e-10
115.815721  1.897e-10
115.815742  2.073e-10
115.815762  2.346e-10
115.815783  2.433e-10
115.815804  2.239e-10
115.815824  2.100e-10
115.815845  2.016e-10
115.815866  1.939e-10
115.815886  2.028e-10
115.815907  1.925e-10
115.815928  1.932e-10
115.815948  1.938e-10
115.815969  1.943e-10
115.815990  1.939e-10
115.816011  1.941e-10
115.816031  1.942e-10
115.816052  1.942e-10
115.816073  2.041e-10
115.816093  2.450e-10
115.816114  2.424e-10
115.816135  2.307e-10
115.816155  2.396e-10
115.816176  2.475e-10
115.816197  2.446e-10
115.816217  2.073e-10
115.816238  2.216e-10
115.816259  2.253e-10
115.816279  1.963e-10
115.816300  1.962e-10
115.816321  1.959e-10
115.816341  1.962e-10
115.816362  2.015e-10
115.816383  2.136e-10
115.816403  2.194e-10
115.816424  2.411e-10
115.816445  2.359e-10
115.816465  2.366e-10
115.816486  1.983e-10
115.816507  1.959e-10
115.816527  1.957e-10
115.816548  1.943e-10
115.816569  1.941e-10
115.816590  1.943e-10
115.816610  1.946e-10
115.816631  1.950e-10
115.816652  2.059e-10
115.816672  2.169e-10
115.816693  1.941e-10
115.816714  1.936e-10
115.816734  1.930e-10
115.816755  1.934e-10
115.816776  2.035e-10
115.816796  2.428e-10
115.816817  2.675e-10
115.816838  2.596e-10
115.816858  2.509e-10
115.816879  2.627e-10
115.816900  2.277e-10
115.816920  1.933e-10
115.816941  1.930e-10
115.816962  1.937e-10
115.816982  1.941e-10
115.817003  1.952e-10
115.817024  1.953e-10
115.817044  2.375e-10
115.817065  2.125e-10
115.817086  1.955e-10
115.817106  1.948e-10
115.817127  1.950e-10
115.817148  1.948e-10
115.817169  1.942e-10
115.817189  1.941e-10
115.817210  1.940e-10
115.817231  1.939e-10
115.817251  2.034e-10
115.817272  2.500e-10
115.817293  2.327e-10
115.817313  2.250e-10
115.817334  2.563e-10
115.817355  2.848e-10
115.817375  2.897e-10
115.817396  3.034e-10
115.817417  3.051e-10
115.817437  2.788e-10
115.817458  2.327e-10
115.817479  1.907e-10
115.817499  1.896e-10
115.817520  1.886e-10
115.817541  1.892e-10
115.817561  1.902e-10
115.817582  1.940e-10
115.817603  1.899e-10
115.817623  1.900e-10
115.817644  1.901e-10
115.817665  1.924e-10
115.817685  2.328e-10
115.817706  2.269e-10
115.817727  1.920e-10
115.817748  1.904e-10
115.817768  1.898e-10
115.817789  1.904e-10
115.817810  1.897e-10
115.817830  1.887e-10
115.817851  1.889e-10
115.817872  1.891e-10
115.817892  1.896e-10
115.817913  1.899e-10
115.817934  2.005e-10
115.817954  2.188e-10
115.817975  1.984e-10
115.817996  2.014e-10
115.818016  2.116e-10
115.818037  2.051e-10
115.818058  2.191e-10
115.818078  2.316e-10
115.818099  2.459e-10
115.818120  2.208e-10
115.818140  2.273e-10
115.818161  2.061e-10
115.818182  1.909e-10
115.818202  1.916e-10
115.818223  1.921e-10
115.818244  1.920e-10
115.818264  1.919e-10
115.818285  1.921e-10
115.818306  1.920e-10
115.818326  2.015e-10
115.818347  2.143e-10
115.818368  2.343e-10
115.818389  2.449e-10
115.818409  2.247e-10
115.818430  1.928e-10
115.818451  2.218e-10
115.818471  2.532e-10
115.818492  2.557e-10
115.818513  2.573e-10
115.818533  2.410e-10
115.818554  2.122e-10
115.818575  1.955e-10
115.818595  1.951e-10
115.818616  1.956e-10
115.818637  2.177e-10
115.818657  2.164e-10
115.818678  2.163e-10
115.818699  2.156e-10
115.818719  2.152e-10
115.818740  2.364e-10
115.818761  2.984e-10
115.818781  3.076e-10
115.818802  2.653e-10
115.818823  2.372e-10
115.818843  2.446e-10
115.818864  2.454e-10
115.818885  2.445e-10
115.818905  2.484e-10
115.818926  2.576e-10
115.818947  2.639e-10
115.818968  2.811e-10
115.818988  2.383e-10
115.819009  2.303e-10
115.819030  2.424e-10
115.819050  2.601e-10
115.819071  2.723e-10
115.819092  2.591e-10
115.819112  2.714e-10
115.819133  2.994e-10
115.819154  2.903e-10
115.819174  2.505e-10
115.819195  2.161e-10
115.819216  2.154e-10
115.819236  2.162e-10
115.819257  2.181e-10
115.819278  2.173e-10
115.819298  2.168e-10
115.819319  2.168e-10
115.819340  2.164e-10
115.819360  2.169e-10
115.819381  2.189e-10
115.819402  2.194e-10
115.819422  2.193e-10
115.819443  2.180e-10
115.819464  2.173e-10
115.819484  2.168e-10
115.819505  2.165e-10
115.819526  2.167e-10
115.819547  2.161e-10
115.819567  2.177e-10
115.819588  2.174e-10
115.819609  2.170e-10
115.819629  2.166e-10
115.819650  1.935e-10
115.819671  1.939e-10
115.819691  1.943e-10
115.819712  1.939e-10
115.819733  2.020e-10
115.819753  1.941e-10
115.819774  1.938e-10
115.819795  2.022e-10
115.819815  1.995e-10
115.819836  2.134e-10
115.819857  2.603e-10
115.819877  2.838e-10
115.819898  2.814e-10
115.819919  2.354e-10
115.819939  2.112e-10
115.819960  1.927e-10
115.819981  1.930e-10
115.820001  2.024e-10
115.820022  2.358e-10
115.820043  2.361e-10
115.820063  2.029e-10
115.820084  1.925e-10
115.820105  1.923e-10
115.820126  1.920e-10
115.820146  1.938e-10
115.820167  1.932e-10
115.820188  1.926e-10
115.820208  2.088e-10
115.820229  2.300e-10
115.820250  2.289e-10
115.820270  2.243e-10
115.820291  2.409e-10
115.820312  2.361e-10
115.820332  2.193e-10
115.820353  1.923e-10
115.820374  1.919e-10
115.820394  1.915e-10
115.820415  1.914e-10
115.820436  1.911e-10
115.820456  1.909e-10
115.820477  2.006e-10
115.820498  2.086e-10
115.820518  2.317e-10
115.820539  2.247e-10
115.820560  2.141e-10
115.820580  1.924e-10
115.820601  1.922e-10
115.820622  1.921e-10
115.820642  1.918e-10
115.820663  1.917e-10
115.820684  2.017e-10
115.820705  2.170e-10
115.820725  2.422e-10
115.820746  2.563e-10
115.820767  2.093e-10
115.820787  2.023e-10
115.820808  1.940e-10
115.820829  2.021e-10
115.820849  2.143e-10
115.820870  2.272e-10
115.820891  2.152e-10
115.820911  1.948e-10
115.820932  1.949e-10
115.820953  1.959e-10
115.820973  1.953e-10
115.820994  1.951e-10
115.821015  1.962e-10
115.821035  1.957e-10
115.821056  2.200e-10
115.821077  2.798e-10
115.821097  2.952e-10
115.821118  3.097e-10
115.821139  2.995e-10
115.821159  2.828e-10
115.821180  2.597e-10
115.821201  2.126e-10
115.821221  1.929e-10
115.821242  1.933e-10
115.821263  1.936e-10
115.821283  1.935e-10
115.821304  1.930e-10
115.821325  1.934e-10
115.821346  1.924e-10
115.821366  1.926e-10
115.821387  1.928e-10
115.821408  1.928e-10
115.821428  2.170e-10
115.821449  2.477e-10
115.821470  2.819e-10
115.821490  3.105e-10
115.821511  3.076e-10
115.821532  2.868e-10
115.821552  2.563e-10
115.821573  2.434e-10
115.821594  2.356e-10
115.821614  2.180e-10
115.821635  1.949e-10
115.821656  1.944e-10
115.821676  1.936e-10
115.821697  1.934e-10
115.821718  1.940e-10
115.821738  1.943e-10
115.821759  1.945e-10
115.821780  1.944e-10
115.821800  1.947e-10
115.821821  2.056e-10
115.821842  2.209e-10
115.821862  2.152e-10
115.821883  2.011e-10
115.821904  1.941e-10
115.821925  1.936e-10
115.821945  1.935e-10
115.821966  2.299e-10
115.821987  2.686e-10
115.822007  2.658e-10
115.822028  2.885e-10
115.822049  2.832e-10
115.822069  2.733e-10
115.822090  2.613e-10
115.822111  2.367e-10
115.822131  2.688e-10
115.822152  2.505e-10
115.822173  2.132e-10
115.822193  1.945e-10
115.822214  1.942e-10
115.822235  1.934e-10
115.822255  1.934e-10
115.822276  1.944e-10
115.822297  1.951e-10
115.822317  1.956e-10
115.822338  1.965e-10
115.822359  1.998e-10
115.822379  1.965e-10
115.822400  2.048e-10
115.822421  1.999e-10
115.822441  1.953e-10
115.822462  2.023e-10
115.822483  1.950e-10
115.822504  1.950e-10
115.822524  1.938e-10
115.822545  2.062e-10
115.822566  1.979e-10
115.822586  1.934e-10
115.822607  1.932e-10
115.822628  1.922e-10
115.822648  1.922e-10
115.822669  1.929e-10
115.822690  1.931e-10
115.822710  2.184e-10
115.822731  2.398e-10
115.822752  2.333e-10
115.822772  2.270e-10
115.822793  2.262e-10
115.822814  2.364e-10
115.822834  2.495e-10
115.822855  2.491e-10
115.822876  2.073e-10
115.822896  1.950e-10
115.822917  1.967e-10
115.822938  1.957e-10
115.822958  1.948e-10
115.822979  1.946e-10
115.823000  1.947e-10
115.823020  1.953e-10
115.823041  1.948e-10
115.823062  1.953e-10
115.823083  1.952e-10
115.823103  1.956e-10
115.823124  2.162e-10
115.823145  2.216e-10
115.823165  2.016e-10
115.823186  1.948e-10
115.823207  1.944e-10
115.823227  2.009e-10
115.823248  2.443e-10
115.823269  2.495e-10
115.823289  2.089e-10
115.823310  1.951e-10
115.823331  1.946e-10
115.823351  1.939e-10
115.823372  1.938e-10
115.823393  2.114e-10
115.823413  2.235e-10
115.823434  1.962e-10
115.823455  1.956e-10
115.823475  1.950e-10
115.823496  1.952e-10
115.823517  1.956e-10
115.823537  1.955e-10
115.823558  1.957e-10
115.823579  2.095e-10
115.823599  2.153e-10
115.823620  2.299e-10
115.823641  2.443e-10
115.823662  2.479e-10
115.823682  2.410e-10
115.823703  2.437e-10
115.823724  2.606e-10
115.823744  2.485e-10
115.823765  2.444e-10
115.823786  2.473e-10
115.823806  2.425e-10
115.823827  2.338e-10
115.823848  1.930e-10
115.823868  1.924e-10
115.823889  1.920e-10
115.823910  1.914e-10
115.823930  1.908e-10
115.823951  1.914e-10
115.823972  2.104e-10
115.823992  2.481e-10
115.824013  2.574e-10
115.824034  2.525e-10
115.824054  2.465e-10
115.824075  2.022e-10
115.824096  1.935e-10
115.824116  2.049e-10
115.824137  2.272e-10
115.824158  1.888e-10
115.824178  1.884e-10
115.824199  1.895e-10
115.824220  1.883e-10
115.824240  1.879e-10
115.824261  1.883e-10
115.824282  1.889e-10
115.824303  1.889e-10
115.824323  1.891e-10
115.824344  1.893e-10
115.824365  1.880e-10
115.824385  1.865e-10
115.824406  1.863e-10
115.824427  1.868e-10
115.824447  1.875e-10
115.824468  1.879e-10
115.824489  1.913e-10
115.824509  1.877e-10
115.824530  1.877e-10
115.824551  1.874e-10
115.824571  1.873e-10
115.824592  1.883e-10
115.824613  1.997e-10
115.824633  2.416e-10
115.824654  2.426e-10
115.824675  2.114e-10
115.824695  1.873e-10
115.824716  1.881e-10
115.824737  1.882e-10
115.824757  1.877e-10
115.824778  1.878e-10
115.824799  1.876e-10
115.824819  2.068e-10
115.824840  1.988e-10
115.824861  2.318e-10
115.824882  2.113e-10
115.824902  2.067e-10
115.824923  2.046e-10
115.824944  1.892e-10
115.824964  1.895e-10
115.824985  1.903e-10
115.825006  1.959e-10
115.825026  2.010e-10
115.825047  2.163e-10
115.825068  1.933e-10
115.825088  1.942e-10
115.825109  1.966e-10
115.825130  1.944e-10
115.825150  2.145e-10
115.825171  2.076e-10
115.825192  2.282e-10
115.825212  2.606e-10
115.825233  2.705e-10
115.825254  2.641e-10
115.825274  2.541e-10
115.825295  2.362e-10
115.825316  2.144e-10
115.825336  2.124e-10
115.825357  1.946e-10
115.825378  1.956e-10
115.825398  1.956e-10
115.825419  1.956e-10
115.825440  1.965e-10
115.825461  1.969e-10
115.825481  2.285e-10
115.825502  2.294e-10
115.825523  2.480e-10
115.825543  2.659e-10
115.825564  2.731e-10
115.825585  2.556e-10
115.825605  2.137e-10
115.825626  1.955e-10
115.825647  1.954e-10
115.825667  1.946e-10
115.825688  1.948e-10
115.825709  1.948e-10
115.825729  1.953e-10
115.825750  2.147e-10
115.825771  1.946e-10
115.825791  1.951e-10
115.825812  1.943e-10
115.825833  1.942e-10
115.825853  1.936e-10
115.825874  1.935e-10
115.825895  1.933e-10
115.825915  1.932e-10
115.825936  1.932e-10
115.825957  1.923e-10
115.825977  1.931e-10
115.825998  1.924e-10
115.826019  2.091e-10
115.826040  1.999e-10
115.826060  2.361e-10
115.826081  2.556e-10
115.826102  2.624e-10
115.826122  2.773e-10
115.826143  2.887e-10
115.826164  2.852e-10
115.826184  2.765e-10
115.826205  2.488e-10
115.826226  2.152e-10
115.826246  1.903e-10
115.826267  1.907e-10
115.826288  1.916e-10
115.826308  1.915e-10
115.826329  1.914e-10
115.826350  1.902e-10
115.826370  1.891e-10
115.826391  1.892e-10
115.826412  1.893e-10
115.826432  1.893e-10
115.826453  1.893e-10
115.826474  1.896e-10
115.826494  1.899e-10
115.826515  1.899e-10
115.826536  1.897e-10
115.826556  1.975e-10
115.826577  2.257e-10
115.826598  2.327e-10
115.826619  2.307e-10
115.826639  2.093e-10
115.826660  1.900e-10
115.826681  1.976e-10
115.826701  2.239e-10
115.826722  2.055e-10
115.826743  1.926e-10
115.826763  1.912e-10
115.826784  1.914e-10
115.826805  1.921e-10
115.826825  1.936e-10
115.826846  1.930e-10
115.826867  1.931e-10
115.826887  1.928e-10
115.826908  2.534e-10
115.826929  2.774e-10
115.826949  3.019e-10
115.826970  2.891e-10
115.826991  2.816e-10
115.827011  2.700e-10
115.827032  2.542e-10
115.827053  2.677e-10
115.827073  2.893e-10
115.827094  3.099e-10
115.827115  2.947e-10
115.827135  3.035e-10
115.827156  2.282e-10
115.827177  2.184e-10
115.827198  2.173e-10
115.827218  2.168e-10
115.827239  2.164e-10
115.827260  2.156e-10
115.827280  2.153e-10
115.827301  2.164e-10
115.827322  2.171e-10
115.827342  2.176e-10
115.827363  2.177e-10
115.827384  2.181e-10
115.827404  2.175e-10
115.827425  2.372e-10
115.827446  2.460e-10
115.827466  2.645e-10
115.827487  2.478e-10
115.827508  2.214e-10
115.827528  2.191e-10
115.827549  2.191e-10
115.827570  2.188e-10
115.827590  2.193e-10
115.827611  2.203e-10
115.827632  2.477e-10
115.827652  2.478e-10
115.827673  2.187e-10
115.827694  2.189e-10
115.827714  2.505e-10
115.827735  2.467e-10
115.827756  2.445e-10
115.827776  2.570e-10
115.827797  2.185e-10
115.827818  2.180e-10
115.827839  2.176e-10
115.827859  2.564e-10
115.827880  2.676e-10
115.827901  2.550e-10
115.827921  2.042e-10
115.827942  2.165e-10
115.827963  1.967e-10
115.827983  1.963e-10
115.828004  1.954e-10
115.828025  1.950e-10
115.828045  2.123e-10
115.828066  1.951e-10
115.828087  1.945e-10
115.828107  1.949e-10
115.828128  1.945e-10
115.828149  1.976e-10
115.828169  2.006e-10
115.828190  2.044e-10
115.828211  2.040e-10
115.828231  2.284e-10
115.828252  2.616e-10
115.828273  2.634e-10
115.828293  2.707e-10
115.828314  2.597e-10
115.828335  2.627e-10
115.828355  2.517e-10
115.828376  2.476e-10
115.828397  2.422e-10
115.828418  2.027e-10
115.828438  1.917e-10
115.828459  1.907e-10
115.828480  1.912e-10
115.828500  1.920e-10
115.828521  1.917e-10
115.828542  1.915e-10
115.828562  1.918e-10
115.828583  1.912e-10
115.828604  1.918e-10
115.828624  1.923e-10
115.828645  1.927e-10
115.828666  1.925e-10
115.828686  1.924e-10
115.828707  1.919e-10
115.828728  1.914e-10
115.828748  1.919e-10
115.828769  1.909e-10
115.828790  1.913e-10
115.828810  1.905e-10
115.828831  1.905e-10
115.828852  1.912e-10
115.828872  2.033e-10
115.828893  1.987e-10
115.828914  1.943e-10
115.828934  2.310e-10
115.828955  2.572e-10
115.828976  2.516e-10
115.828997  2.456e-10
115.829017  2.387e-10
115.829038  2.449e-10
115.829059  2.647e-10
115.829079  2.764e-10
115.829100  2.883e-10
115.829121  2.536e-10
115.829141  2.231e-10
115.829162  1.987e-10
115.829183  2.226e-10
115.829203  2.393e-10
115.829224  2.445e-10
115.829245  2.270e-10
115.829265  2.102e-10
115.829286  2.135e-10
115.829307  1.921e-10
115.829327  1.915e-10
115.829348  1.906e-10
115.829369  1.913e-10
115.829389  1.916e-10
115.829410  1.908e-10
115.829431  1.911e-10
115.829451  1.914e-10
115.829472  1.925e-10
115.829493  1.919e-10
115.829513  1.921e-10
115.829534  1.913e-10
115.829555  1.921e-10
115.829576  2.180e-10
115.829596  2.605e-10
115.829617  2.892e-10
115.829638  2.833e-10
115.829658  2.481e-10
115.829679  2.271e-10
115.829700  2.533e-10
115.829720  2.543e-10
115.829741  2.228e-10
115.829762  2.051e-10
115.829782  2.389e-10
115.829803  2.311e-10
115.829824  1.895e-10
115.829844  1.891e-10
115.829865  1.896e-10
115.829886  1.889e-10
115.829906  1.879e-10
115.829927  1.887e-10
115.829948  1.881e-10
115.829968  1.885e-10
115.829989  2.218e-10
115.830010  2.554e-10
115.830030  2.839e-10
115.830051  2.758e-10
115.830072  2.749e-10
115.830092  2.402e-10
115.830113  1.891e-10
115.830134  1.891e-10
115.830155  1.893e-10
115.830175  1.892e-10
115.830196  1.892e-10
115.830217  1.886e-10
115.830237  1.889e-10
115.830258  1.887e-10
115.830279  1.878e-10
115.830299  1.878e-10
115.830320  1.884e-10
115.830341  1.881e-10
115.830361  2.201e-10
115.830382  2.276e-10
115.830403  2.396e-10
115.830423  2.078e-10
115.830444  1.887e-10
115.830465  1.892e-10
115.830485  1.891e-10
115.830506  1.881e-10
115.830527  1.883e-10
115.830547  2.088e-10
115.830568  2.261e-10
115.830589  1.884e-10
115.830609  1.936e-10
115.830630  2.262e-10
115.830651  2.117e-10
115.830671  1.988e-10
115.830692  2.223e-10
115.830713  2.302e-10
115.830733  2.089e-10
115.830754  2.039e-10
115.830775  2.224e-10
115.830796  2.267e-10
115.830816  1.909e-10
115.830837  1.914e-10
115.830858  1.914e-10
115.830878  1.912e-10
115.830899  1.919e-10
115.830920  1.926e-10
115.830940  1.931e-10
115.830961  2.243e-10
115.830982  2.531e-10
115.831002  2.640e-10
115.831023  2.423e-10
115.831044  2.269e-10
115.831064  2.325e-10
115.831085  2.125e-10
115.831106  2.123e-10
115.831126  2.118e-10
115.831147  2.117e-10
115.831168  2.127e-10
115.831188  2.122e-10
115.831209  2.111e-10
115.831230  2.110e-10
115.831250  2.135e-10
115.831271  2.144e-10
115.831292  2.200e-10
115.831312  2.129e-10
115.831333  2.130e-10
115.831354  2.136e-10
115.831375  2.137e-10
115.831395  2.136e-10
115.831416  2.144e-10
115.831437  2.132e-10
115.831457  2.122e-10
115.831478  2.388e-10
115.831499  2.410e-10
115.831519  2.727e-10
115.831540  2.891e-10
115.831561  2.653e-10
115.831581  2.569e-10
115.831602  2.800e-10
115.831623  3.004e-10
115.831643  2.688e-10
115.831664  2.759e-10
115.831685  2.811e-10
115.831705  2.549e-10
115.831726  2.285e-10
115.831747  2.354e-10
115.831767  2.385e-10
115.831788  2.520e-10
115.831809  2.445e-10
115.831829  2.530e-10
115.831850  2.450e-10
115.831871  2.587e-10
115.831891  2.780e-10
115.831912  2.491e-10
115.831933  2.378e-10
115.831954  2.593e-10
115.831974  2.531e-10
115.831995  2.930e-10
115.832016  2.913e-10
115.832036  2.577e-10
115.832057  2.568e-10
115.832078  2.309e-10
115.832098  2.139e-10
115.832119  2.145e-10
115.832140  2.137e-10
115.832160  2.131e-10
115.832181  2.134e-10
115.832202  2.132e-10
115.832222  2.125e-10
115.832243  2.116e-10
115.832264  2.131e-10
115.832284  2.128e-10
115.832305  2.132e-10
115.832326  2.135e-10
115.832346  2.136e-10
115.832367  2.134e-10
115.832388  2.145e-10
115.832408  2.147e-10
115.832429  2.409e-10
115.832450  2.454e-10
115.832470  2.461e-10
115.832491  2.683e-10
115.832512  2.937e-10
115.832533  2.945e-10
115.832553  2.676e-10
115.832574  2.216e-10
115.832595  2.195e-10
115.832615  2.394e-10
115.832636  2.117e-10
115.832657  2.126e-10
115.832677  2.128e-10
115.832698  2.110e-10
115.832719  2.123e-10
115.832739  2.137e-10
115.832760  2.178e-10
115.832781  2.218e-10
115.832801  2.152e-10
115.832822  2.144e-10
115.832843  2.149e-10
115.832863  2.157e-10
115.832884  2.160e-10
115.832905  2.161e-10
115.832925  2.158e-10
115.832946  2.155e-10
115.832967  2.155e-10
115.832987  2.154e-10
115.833008  2.152e-10
115.833029  2.151e-10
115.833049  2.144e-10
115.833070  2.146e-10
115.833091  2.509e-10
115.833112  2.942e-10
115.833132  3.057e-10
115.833153  3.271e-10
115.833174  3.415e-10
115.833194  3.500e-10
115.833215  3.710e-10
115.833236  3.732e-10
115.833256  3.515e-10
115.833277  3.071e-10
115.833298  2.710e-10
115.833318  2.288e-10
115.833339  2.126e-10
115.833360  2.127e-10
115.833380  2.111e-10
115.833401  2.101e-10
115.833422  2.098e-10
115.833442  2.105e-10
115.833463  2.123e-10
115.833484  2.128e-10
115.833504  2.117e-10
115.833525  2.115e-10
115.833546  2.113e-10
115.833566  2.115e-10
115.833587  2.118e-10
115.833608  2.128e-10
115.833628  2.137e-10
115.833649  2.134e-10
115.833670  2.339e-10
115.833690  2.667e-10
115.833711  2.843e-10
115.833732  2.582e-10
115.833753  2.359e-10
115.833773  2.099e-10
115.833794  2.099e-10
115.833815  2.315e-10
115.833835  2.306e-10
115.833856  2.358e-10
115.833877  2.386e-10
115.833897  2.444e-10
115.833918  2.353e-10
115.833939  2.095e-10
115.833959  2.093e-10
115.833980  2.258e-10
115.834001  2.705e-10
115.834021  2.950e-10
115.834042  2.858e-10
115.834063  2.756e-10
115.834083  2.640e-10
115.834104  2.246e-10
115.834125  2.116e-10
115.834145  2.115e-10
115.834166  2.118e-10
115.834187  2.108e-10
115.834207  2.108e-10
115.834228  2.118e-10
115.834249  2.115e-10
115.834269  2.104e-10
115.834290  2.113e-10
115.834311  2.128e-10
115.834332  2.304e-10
115.834352  2.169e-10
115.834373  2.199e-10
115.834394  2.444e-10
115.834414  2.641e-10
115.834435  2.632e-10
115.834456  2.528e-10
115.834476  2.130e-10
115.834497  2.128e-10
115.834518  2.134e-10
115.834538  2.126e-10
115.834559  2.124e-10
115.834580  2.114e-10
115.834600  2.108e-10
115.834621  2.096e-10
115.834642  2.217e-10
115.834662  2.187e-10
115.834683  2.632e-10
115.834704  2.735e-10
115.834724  2.646e-10
115.834745  2.735e-10
115.834766  2.932e-10
115.834786  3.165e-10
115.834807  3.016e-10
115.834828  2.593e-10
115.834848  2.115e-10
115.834869  2.110e-10
115.834890  2.105e-10
115.834911  2.103e-10
115.834931  2.109e-10
115.834952  2.105e-10
115.834973  2.102e-10
115.834993  2.107e-10
115.835014  2.105e-10
115.835035  2.111e-10
115.835055  2.116e-10
115.835076  2.170e-10
115.835097  2.503e-10
115.835117  2.491e-10
115.835138  2.474e-10
115.835159  2.524e-10
115.835179  2.643e-10
115.835200  2.958e-10
115.835221  2.905e-10
115.835241  2.960e-10
115.835262  3.007e-10
115.835283  2.830e-10
115.835303  2.394e-10
115.835324  2.172e-10
115.835345  2.079e-10
115.835365  2.079e-10
115.835386  2.084e-10
115.835407  2.094e-10
115.835427  2.098e-10
115.835448  2.089e-10
115.835469  2.090e-10
115.835490  2.511e-10
115.835510  2.342e-10
115.835531  2.115e-10
115.835552  2.113e-10
115.835572  2.113e-10
115.835593  2.352e-10
115.835614  2.874e-10
115.835634  3.143e-10
115.835655  3.194e-10
115.835676  2.779e-10
115.835696  2.335e-10
115.835717  2.111e-10
115.835738  2.100e-10
115.835758  2.095e-10
115.835779  2.096e-10
115.835800  2.246e-10
115.835820  2.422e-10
115.835841  2.204e-10
115.835862  2.106e-10
115.835882  2.094e-10
115.835903  2.084e-10
115.835924  2.078e-10
115.835944  2.083e-10
115.835965  2.395e-10
115.835986  2.556e-10
115.836006  2.668e-10
115.836027  2.799e-10
115.836048  2.393e-10
115.836069  2.080e-10
115.836089  2.075e-10
115.836110  2.065e-10
115.836131  2.060e-10
115.836151  2.077e-10
115.836172  2.071e-10
115.836193  2.070e-10
115.836213  2.082e-10
115.836234  2.109e-10
115.836255  2.539e-10
115.836275  2.456e-10
115.836296  2.479e-10
115.836317  2.628e-10
115.836337  2.695e-10
115.836358  2.094e-10
115.836379  2.095e-10
115.836399  2.085e-10
115.836420  2.078e-10
115.836441  2.082e-10
115.836461  2.083e-10
115.836482  2.107e-10
115.836503  2.103e-10
115.836523  2.116e-10
115.836544  2.210e-10
115.836565  2.153e-10
115.836585  2.297e-10
115.836606  2.590e-10
115.836627  2.642e-10
115.836648  2.606e-10
115.836668  2.442e-10
115.836689  2.431e-10
115.836710  2.137e-10
115.836730  2.235e-10
115.836751  2.129e-10
115.836772  2.118e-10
115.836792  2.107e-10
115.836813  2.106e-10
115.836834  2.098e-10
115.836854  2.093e-10
115.836875  2.117e-10
115.836896  2.131e-10
115.836916  2.411e-10
115.836937  2.309e-10
115.836958  2.141e-10
115.836978  2.142e-10
115.836999  2.136e-10
115.837020  2.145e-10
115.837040  2.153e-10
115.837061  2.162e-10
115.837082  2.467e-10
115.837102  2.440e-10
115.837123  2.759e-10
115.837144  2.891e-10
115.837164  3.216e-10
115.837185  2.991e-10
115.837206  2.966e-10
115.837226  2.817e-10
115.837247  2.781e-10
115.837268  2.633e-10
115.837289  2.424e-10
115.837309  2.207e-10
115.837330  2.164e-10
115.837351  2.164e-10
115.837371  2.161e-10
115.837392  2.160e-10
115.837413  2.164e-10
115.837433  2.168e-10
115.837454  2.291e-10
115.837475  2.489e-10
115.837495  2.608e-10
115.837516  2.383e-10
115.837537  2.164e-10
115.837557  2.163e-10
115.837578  2.220e-10
115.837599  2.490e-10
115.837619  2.337e-10
115.837640  2.360e-10
115.837661  2.276e-10
115.837681  2.158e-10
115.837702  2.162e-10
115.837723  2.171e-10
115.837743  2.168e-10
115.837764  2.173e-10
115.837785  2.172e-10
115.837805  2.179e-10
115.837826  2.187e-10
115.837847  2.183e-10
115.837868  2.161e-10
115.837888  2.148e-10
115.837909  2.177e-10
115.837930  2.800e-10
115.837950  2.817e-10
115.837971  3.029e-10
115.837992  3.045e-10
115.838012  2.939e-10
115.838033  2.864e-10
115.838054  2.525e-10
115.838074  2.590e-10
115.838095  2.657e-10
115.838116  2.470e-10
115.838136  2.141e-10
115.838157  2.141e-10
115.838178  2.139e-10
115.838198  2.141e-10
115.838219  2.137e-10
115.838240  2.113e-10
115.838260  2.113e-10
115.838281  2.119e-10
115.838302  2.112e-10
115.838322  2.118e-10
115.838343  2.126e-10
115.838364  2.117e-10
115.838384  2.123e-10
115.838405  2.136e-10
115.838426  2.131e-10
115.838447  2.141e-10
115.838467  2.142e-10
115.838488  2.146e-10
115.838509  2.150e-10
115.838529  2.216e-10
115.838550  2.523e-10
115.838571  2.615e-10
115.838591  2.856e-10
115.838612  2.783e-10
115.838633  2.700e-10
115.838653  2.415e-10
115.838674  2.324e-10
115.838695  2.383e-10
115.838715  2.359e-10
115.838736  2.258e-10
115.838757  2.414e-10
115.838777  2.966e-10
115.838798  3.166e-10
115.838819  3.099e-10
115.838839  3.017e-10
115.838860  3.118e-10
115.838881  2.512e-10
115.838901  2.345e-10
115.838922  2.393e-10
115.838943  2.289e-10
115.838963  2.132e-10
115.838984  2.135e-10
115.839005  2.144e-10
115.839026  2.150e-10
115.839046  2.140e-10
115.839067  2.138e-10
115.839088  2.128e-10
115.839108  2.123e-10
115.839129  2.120e-10
115.839150  2.119e-10
115.839170  2.125e-10
115.839191  2.116e-10
115.839212  2.111e-10
115.839232  2.117e-10
115.839253  2.113e-10
115.839274  2.115e-10
115.839294  2.115e-10
115.839315  2.508e-10
115.839336  2.519e-10
115.839356  2.533e-10
115.839377  2.822e-10
115.839398  3.142e-10
115.839418  3.298e-10
115.839439  3.255e-10
115.839460  3.430e-10
115.839480  3.066e-10
115.839501  2.585e-10
115.839522  2.546e-10
115.839542  2.548e-10
115.839563  2.555e-10
115.839584  2.576e-10
115.839605  2.640e-10
115.839625  2.937e-10
115.839646  2.858e-10
115.839667  2.609e-10
115.839687  2.600e-10
115.839708  2.590e-10
115.839729  2.600e-10
115.839749  2.602e-10
115.839770  2.595e-10
115.839791  2.571e-10
115.839811  2.610e-10
115.839832  2.725e-10
115.839853  2.897e-10
115.839873  2.797e-10
115.839894  2.681e-10
115.839915  2.726e-10
115.839935  3.112e-10
115.839956  3.063e-10
115.839977  3.033e-10
115.839997  3.478e-10
115.840018  3.469e-10
115.840039  3.022e-10
115.840059  2.542e-10
115.840080  2.538e-10
115.840101  3.049e-10
115.840121  3.260e-10
115.840142  3.277e-10
115.840163  2.959e-10
115.840183  2.530e-10
115.840204  2.524e-10
115.840225  2.538e-10
115.840246  2.582e-10
115.840266  2.588e-10
115.840287  2.596e-10
115.840308  2.587e-10
115.840328  2.601e-10
115.840349  2.607e-10
115.840370  3.061e-10
115.840390  3.433e-10
115.840411  3.381e-10
115.840432  3.463e-10
115.840452  3.638e-10
115.840473  3.562e-10
115.840494  3.622e-10
115.840514  3.460e-10
115.840535  3.133e-10
115.840556  2.570e-10
115.840576  2.566e-10
115.840597  2.573e-10
115.840618  2.574e-10
115.840638  2.555e-10
115.840659  2.537e-10
115.840680  2.639e-10
115.840700  2.535e-10
115.840721  2.534e-10
115.840742  2.548e-10
115.840762  2.532e-10
115.840783  2.531e-10
115.840804  2.524e-10
115.840825  2.691e-10
115.840845  3.186e-10
115.840866  3.183e-10
115.840887  3.147e-10
115.840907  2.995e-10
115.840928  3.048e-10
115.840949  3.213e-10
115.840969  3.160e-10
115.840990  3.229e-10
115.841011  2.762e-10
115.841031  2.541e-10
115.841052  2.653e-10
115.841073  2.635e-10
115.841093  2.608e-10
115.841114  3.101e-10
115.841135  2.896e-10
115.841155  2.822e-10
115.841176  3.036e-10
115.841197  2.933e-10
115.841217  2.533e-10
115.841238  2.523e-10
115.841259  2.532e-10
115.841279  2.797e-10
115.841300  3.341e-10
115.841321  3.147e-10
115.841341  2.539e-10
115.841362  2.521e-10
115.841383  2.529e-10
115.841404  2.542e-10
115.841424  2.526e-10
115.841445  2.549e-10
115.841466  2.594e-10
115.841486  2.619e-10
115.841507  2.573e-10
115.841528  2.552e-10
115.841548  2.535e-10
115.841569  2.537e-10
115.841590  2.522e-10
115.841610  2.650e-10
115.841631  2.632e-10
115.841652  2.920e-10
115.841672  3.199e-10
115.841693  2.990e-10
115.841714  2.519e-10
115.841734  2.509e-10
115.841755  2.518e-10
115.841776  2.525e-10
115.841796  2.500e-10
115.841817  2.762e-10
115.841838  2.925e-10
115.841858  2.778e-10
115.841879  2.727e-10
115.841900  2.514e-10
115.841920  2.525e-10
115.841941  2.520e-10
115.841962  2.500e-10
115.841983  2.502e-10
115.842003  3.265e-10
115.842024  3.763e-10
115.842045  3.610e-10
115.842065  3.512e-10
115.842086  3.235e-10
115.842107  3.102e-10
115.842127  2.587e-10
115.842148  2.510e-10
115.842169  2.511e-10
115.842189  2.549e-10
115.842210  2.947e-10
115.842231  3.040e-10
115.842251  2.887e-10
115.842272  2.531e-10
115.842293  2.639e-10
115.842313  2.701e-10
115.842334  2.729e-10
115.842355  2.612e-10
115.842375  2.552e-10
115.842396  2.549e-10
115.842417  2.566e-10
115.842437  2.539e-10
115.842458  2.536e-10
115.842479  2.540e-10
115.842499  2.545e-10
115.842520  2.570e-10
115.842541  2.558e-10
115.842562  2.821e-10
115.842582  3.457e-10
115.842603  3.875e-10
115.842624  4.171e-10
115.842644  4.318e-10
115.842665  3.944e-10
115.842686  3.504e-10
115.842706  3.233e-10
115.842727  2.702e-10
115.842748  2.579e-10
115.842768  2.560e-10
115.842789  2.690e-10
115.842810  2.859e-10
115.842830  2.585e-10
115.842851  2.593e-10
115.842872  2.571e-10
115.842892  2.545e-10
115.842913  2.521e-10
115.842934  2.540e-10
115.842954  2.554e-10
115.842975  2.543e-10
115.842996  2.542e-10
115.843016  2.491e-10
115.843037  2.510e-10
115.843058  2.531e-10
115.843078  2.543e-10
115.843099  2.541e-10
115.843120  2.569e-10
115.843141  2.846e-10
115.843161  2.585e-10
115.843182  2.851e-10
115.843203  2.556e-10
115.843223  2.959e-10
115.843244  3.579e-10
115.843265  3.888e-10
115.843285  3.617e-10
115.843306  3.611e-10
115.843327  3.421e-10
115.843347  3.341e-10
115.843368  3.129e-10
115.843389  3.321e-10
115.843409  3.235e-10
115.843430  2.836e-10
115.843451  3.117e-10
115.843471  2.626e-10
115.843492  2.523e-10
115.843513  2.558e-10
115.843533  2.568e-10
115.843554  2.571e-10
115.843575  2.589e-10
115.843595  2.612e-10
115.843616  2.613e-10
115.843637  2.613e-10
115.843657  2.612e-10
115.843678  2.632e-10
115.843699  2.631e-10
115.843719  2.636e-10
115.843740  2.638e-10
115.843761  2.648e-10
115.843782  2.642e-10
115.843802  2.636e-10
115.843823  2.633e-10
115.843844  2.955e-10
115.843864  3.471e-10
115.843885  3.117e-10
115.843906  2.783e-10
115.843926  3.007e-10
115.843947  3.287e-10
115.843968  3.005e-10
115.843988  2.958e-10
115.844009  2.928e-10
115.844030  2.640e-10
115.844050  2.780e-10
115.844071  2.640e-10
115.844092  2.657e-10
115.844112  2.657e-10
115.844133  2.644e-10
115.844154  2.895e-10
115.844174  3.020e-10
115.844195  3.223e-10
115.844216  3.316e-10
115.844236  3.163e-10
115.844257  2.668e-10
115.844278  2.666e-10
115.844298  2.679e-10
115.844319  2.680e-10
115.844340  2.678e-10
115.844361  2.659e-10
115.844381  2.763e-10
115.844402  2.650e-10
115.844423  2.651e-10
115.844443  2.658e-10
115.844464  2.635e-10
115.844485  2.619e-10
115.844505  2.822e-10
115.844526  2.953e-10
115.844547  2.854e-10
115.844567  2.981e-10
115.844588  2.889e-10
115.844609  2.570e-10
115.844629  2.570e-10
115.844650  2.562e-10
115.844671  2.564e-10
115.844691  2.583e-10
115.844712  2.579e-10
115.844733  2.927e-10
115.844753  2.897e-10
115.844774  3.011e-10
115.844795  3.242e-10
115.844815  3.354e-10
115.844836  2.912e-10
115.844857  3.046e-10
115.844877  3.125e-10
115.844898  3.406e-10
115.844919  3.458e-10
115.844940  2.809e-10
115.844960  2.627e-10
115.844981  2.606e-10
115.845002  2.597e-10
115.845022  2.600e-10
115.845043  2.608e-10
115.845064  2.610e-10
115.845084  2.616e-10
115.845105  2.618e-10
115.845126  2.618e-10
115.845146  2.602e-10
115.845167  2.611e-10
115.845188  2.609e-10
115.845208  2.865e-10
115.845229  3.282e-10
115.845250  3.079e-10
115.845270  2.613e-10
115.845291  2.617e-10
115.845312  3.325e-10
115.845332  3.587e-10
115.845353  3.633e-10
115.845374  3.648e-10
115.845394  3.891e-10
115.845415  3.807e-10
115.845436  3.538e-10
115.845456  3.322e-10
115.845477  2.756e-10
115.845498  2.595e-10
115.845519  2.599e-10
115.845539  2.604e-10
115.845560  2.569e-10
115.845581  3.469e-10
115.845601  3.632e-10
115.845622  3.218e-10
115.845643  2.780e-10
115.845663  2.576e-10
115.845684  2.585e-10
115.845705  2.590e-10
115.845725  2.587e-10
115.845746  2.579e-10
115.845767  2.576e-10
115.845787  2.571e-10
115.845808  2.975e-10
115.845829  3.156e-10
115.845849  2.553e-10
115.845870  2.730e-10
115.845891  2.518e-10
115.845911  2.508e-10
115.845932  2.489e-10
115.845953  2.479e-10
115.845973  2.486e-10
115.845994  2.467e-10
115.846015  2.559e-10
115.846035  3.190e-10
115.846056  3.453e-10
115.846077  3.338e-10
115.846098  3.544e-10
115.846118  3.614e-10
115.846139  3.318e-10
115.846160  2.609e-10
115.846180  2.501e-10
115.846201  2.525e-10
115.846222  2.536e-10
115.846242  2.524e-10
115.846263  2.515e-10
115.846284  2.520e-10
115.846304  2.521e-10
115.846325  2.510e-10
115.846346  2.503e-10
115.846366  2.515e-10
115.846387  2.523e-10
115.846408  2.519e-10
115.846428  2.527e-10
115.846449  2.524e-10
115.846470  2.556e-10
115.846490  2.558e-10
115.846511  2.552e-10
115.846532  2.534e-10
115.846552  2.528e-10
115.846573  2.529e-10
115.846594  2.500e-10
115.846614  2.508e-10
115.846635  2.500e-10
115.846656  2.531e-10
115.846676  2.538e-10
115.846697  2.545e-10
115.846718  3.087e-10
115.846739  3.187e-10
115.846759  3.057e-10
115.846780  3.408e-10
115.846801  3.515e-10
115.846821  3.918e-10
115.846842  3.999e-10
115.846863  3.924e-10
115.846883  4.043e-10
115.846904  3.917e-10
115.846925  3.507e-10
115.846945  3.095e-10
115.846966  3.005e-10
115.846987  2.674e-10
115.847007  2.642e-10
115.847028  2.595e-10
115.847049  2.633e-10
115.847069  2.631e-10
115.847090  2.640e-10
115.847111  2.647e-10
115.847131  2.649e-10
115.847152  2.646e-10
115.847173  2.644e-10
115.847193  2.604e-10
115.847214  2.614e-10
115.847235  2.618e-10
115.847255  2.618e-10
115.847276  2.636e-10
115.847297  2.633e-10
115.847318  2.901e-10
115.847338  3.249e-10
115.847359  3.570e-10
115.847380  3.559e-10
115.847400  3.631e-10
115.847421  3.592e-10
115.847442  3.229e-10
115.847462  3.430e-10
115.847483  3.708e-10
115.847504  3.808e-10
115.847524  4.021e-10
115.847545  3.978e-10
115.847566  3.476e-10

